NearPM: A Near-Data Processing System for Storage-Class Applications

Persistent Memory (PM) technologies enable program recovery to a consistent state in a case of failure. To ensure this crash-consistent behavior, programs need to enforce persist ordering by employing mechanisms, such as logging and checkpointing, which introduce additional data movement. The emerging near-data processing (NDP) architec-tures can effectively reduce this data movement overhead. In this work we propose NearPM, a near data processor that supports accelerable primitives in crash consistent programs. Using these primitives NearPM accelerate commonly used crash consistency mechanisms logging, checkpointing, and shadow-paging. NearPM further reduces the synchronization overheads between the NDP and the CPU to guarantee persistent ordering by moving ordering handling near memory. We ensures a correct persist ordering between CPU and NDP devices, as well as among multiple NDP devices with Partitioned Persist Ordering (PPO). We prototype NearPM on an FPGA platform.1 NearPM executes data-intensive operations in crash consistency mechanisms with correct ordering guarantees while the rest of the program runs on the CPU. We evaluate nine PM workloads, where each work load supports three crash consistency mechanisms -logging, checkpointing, and shadow paging. Overall, NearPM achieves 4.3-9.8X speedup in the NDP-offloaded operations and 1.22-1.35X speedup in end-to-end execution.

==> sections/oldstuffs.txt <==
\iffalse
\subsubsection{\bf Persistent domain and failure handling}

In \xname{} design, we make the data-path from \textit{read/write queue} to PM and the data-path from \textit{PMlog units} to PM including the PM controller (figure \ref{fig:detailedarch}) in the persistent domain. This is because \xname{} needs to guarantee that if a write is passed through the \textit{read/write queue} or when a \xname{} unit complete a write it is persistent. This removes the need to keep track of writes from \textit{read/write queue} to PM and from \textit{PMlog units} to PM. In addition, this will remove the wait time for the writes to go through to PM. There will not be any conflict between the writes coming from the \textit{read/write queue} or from the \xname{} units because the \textit{dependence handling mechanism} ensure that the program order is maintained.


To understand the failure handling of \xname{}, let's look at failure points in different crash consistency mechanism.

Let's consider a common example where the offloaded operation has a dependency to the PM program following the \xname{} operation (ex: in-place update following an undolog, read from the memory region redolog apply to, write to the memory region made a checkpoint). In \xname{}, the hardware will execute the offloaded operation while the CPU execute the read/write operation. There are four new failure points \xname{} add to the execution flow.

\begin{enumerate}
    \item  read/write doesn't reach RW queue/ \xname{} command in FIFO
    \item  read/write reach RW queue / \xname{} command in FIFO
    \item  read/write doesn't reach RW queue/ \xname{} command in-flight
    \item  read/write reach RW queue / \xname{} command in-flight
\end{enumerate}


In all these failure points we see that the previous persistent state is untouched (undolog: old version of data, redolog: persisted redolog, checkpoint: previous checkpoint), because the \textit{dependence handling mechanism} buffer the dependent read/write. Therefore, recovery program uses the originally persisted data to recover the program.


\iffalse
Undolog: Let's consider an example where the program makes an undolog of the data followed by an in-place update. In \xname{}, the processor will execute the update section while the hardware execute the undolog section in parallel. In the case the host writes the data back to PM before \xname{} complete ulog command execution, the \textit{dependence handling mechanism} will identify this and stop the write from the host going through to PM holding the execution of the program. With this understanding let's look failure points added by \xname{} and how to handle them.

\begin{enumerate}
    \item  update doesn't reach RW queue/ undolog command in FIFO
    \item  update reach RW queue /undolog command in FIFO
    \item  update doesn't reach RW queue/ undolog command in-flight
    \item  update reach RW queue /undolog command in-flight
\end{enumerate}

In all these failure points we see that the original version of data is untouched because the \textit{dependence handling mechanism} buffer the update and the undolog is not persisted. Therefore, recovery program uses the originally persisted data to recover the program.

Redolog: Let's look at an example where apply redolog is followed by a read to that data. In \xname{} apply redolog is executed by the hardware while the read is executed by the processor. There are four failiur points added \xname{} to the execution flow.

\begin{enumerate}
    \item  read doesn't reach RW queue/ apply redolog command in FIFO
    \item  read reach RW queue /undolog command in FIFO
    \item  update doesn't reach RW queue/ undolog command in-flight
    \item  update reach RW queue /undolog command in-flight
\end{enumerate}
\fi


\yasas{@Korakit does this kind of explanation make it more clear or should I try a different approach?}\sk{ I do not understand. Please discuss with Korakit and Sihang on how to write it and how to use a figure for explanation.}

\iffalse
Redolog: lets look at an example of a program 
Redo log first priests the log and then moves the new data to in place update. In \xname{}, the hardware executes the \textit{apply redolog} section while the processor could execute an access(read or write) to the updated memory region.. 

To understand how \xname{} handle failures we must first understand the persistent domain of the architecture. Because \xname{} is a slave architecture, the CPU\yasas{change} can only monitor state of execution in \xname{}. \xname{} ensures the persistence of pending commands first by making the command FIFO persistent \korakit{What about in-flight requests in PCI-E?}. \hl{This ensures that in case of system failure at restart all pending commands are safe.} \korakit{WTF is this?} To ensure in-flight command state is safe, the \textit{command registers} within \textit{\xname{} units} are persistent. In addition to this the \textit{Virtual address offset} lookup is made persistent.

When \xname{} recover from a failure, first the commands that were in-flight are read from the \textit{\xname{} command registers} and executed. After the \textit{\xname{} units} complete execution, the scheduler is restarted. The scheduler completes the execution of the saved pending commands using saved \textit{virtual address offsets} for address translation completing the recovery procedure.
\fi
\sk{more details. Exactly what is in your hardware is in persistent domain. What values you recover, how you recover.}
\korakit{@Yasas, you need to consider this very well. If the persistent guarantee is not correct, the paper is insta-rejected.}
\sk{I agree. The devil is at the details. Be very specific here, Exactly what entries are flushes, when. Provide steps of recovery at 1, 2, 3. If necessary add figures and example where a failure happened in the middle of three in-flight PMlog ops and some pending reqs.}


%% Junks
\iffalse
\subsubsection{Interface}\korakit{This is too detailed, remove this subsection and put the hardware part in Architecture.}
 We use a command FIFO with a dedicated address range for the communication which is directly memory mapped to the program memory space. There are four commands that the program can issue to the accelerator. All these commands and operands are written to a hardware FIFO(figure \ref{fig:detailedarch}) in the scheduler and then processed.  
 \hl{Ill add the command encoding table here} \korakit{Do you already have this? I do not think anyone wants to know how you physically encode/decode the command. If you really want to show this, put it in the software API section.}
 \fi
 
\iffalse
 The incoming commands are stored in the command FIFO and are then assigned to individual NDP units for processing. The Scheduler supports several types of operations: 1. Allocate NDP unit, 2. Create undo log, 3. Invalidate log entry, 4. Apply redo log, and 5. Address translation

All these operations are used on demand based on the commands issued by the main program running in the processor. Furthermore, this unit is also responsible of handling dependencies and ensuring that the persistent ordering is guaranteed. More details on this can be found on the challenges section{\hl add reference}.
\fi
\fi
